Multi-objective Optimization of Long-run Average and Total Rewards

This paper presents an efficient procedure for multi-objective model checking of long-run average reward (aka: mean pay-off) and total reward objectives as well as their combination. We consider this for Markov automata, a compositional model that captures both traditional Markov decision processes (MDPs) as well as a continuous-time variant thereof. The crux of our procedure is a generalization of Forejt et al.'s approach for total rewards on MDPs to arbitrary combinations of long-run and total reward objectives on Markov automata. Experiments with a prototypical implementation on top of the Storm model checker show encouraging results for both model types and indicate a substantial improved performance over existing multi-objective long-run MDP model checking based on linear programming.

==> experiments/scatter.csv <==
modeltype;modelname-pretty;parameters;property;scatterclass;Storm;Multigain
mdp;\benchmark{csn};N3;pareto;pareto;1.2257590293884277;230400
mdp;\benchmark{csn};N4;pareto;pareto;108.80366206169128;230400
mdp;\benchmark{csn};N5;pareto;pareto;14400;230400
mdp;\benchmark{csn};N3;qual1;qual1;1.0852124691009521;2.6307334899902344
mdp;\benchmark{csn};N4;qual1;qual1;0.20824790000915527;2.5496702194213867
mdp;\benchmark{csn};N5;qual1;qual1;0.6992721557617188;3.6432769298553467
mdp;\benchmark{csn};N3;qual2;qual2;1.19028902053833;2.6363234519958496
mdp;\benchmark{csn};N4;qual2;qual2;1.2990694046020508;1.5306401252746582
mdp;\benchmark{csn};N5;qual2;qual2;1.9927167892456055;8.603239297866821
mdp;\benchmark{csn};N3;quant;quant;0.16727423667907715;2.635237693786621
mdp;\benchmark{csn};N4;quant;quant;1.3775365352630615;1.5555543899536133
mdp;\benchmark{csn};N5;quant;quant;1.696516513824463;5.838767766952515
mdp;\benchmark{mut};N3;pareto;pareto;3.7043001651763916;859.080658197403
mdp;\benchmark{mut};N4;pareto;pareto;91.35002708435059;14400
mdp;\benchmark{mut};N5;pareto;pareto;3197.0886437892914;28800
mdp;\benchmark{mut};N3;qual1;qual1;1.5884156227111816;3.7957518100738525
mdp;\benchmark{mut};N4;qual1;qual1;21.710272312164307;2106.048190832138
mdp;\benchmark{mut};N5;qual1;qual1;1739.8749604225159;28800
mdp;\benchmark{mut};N3;qual2;qual2;2.3137876987457275;119.15820622444153
mdp;\benchmark{mut};N4;qual2;qual2;39.19203853607178;14400
mdp;\benchmark{mut};N5;qual2;qual2;1888.4205842018127;28800
mdp;\benchmark{mut};N3;quant;quant;1.487623691558838;132.626451253891
mdp;\benchmark{mut};N4;quant;quant;37.879108905792236;14400
mdp;\benchmark{mut};N5;quant;quant;2055.7774641513824;28800
mdp;\benchmark{phi};N4;pareto;pareto;1.7019460201263428;24.747148990631104
mdp;\benchmark{phi};N5;pareto;pareto;24.499994039535522;14400
mdp;\benchmark{phi};N6;pareto;pareto;1220.7570989131927;28800
mdp;\benchmark{phi};N4;qual1;qual1;1.0434510707855225;14.532057046890259
mdp;\benchmark{phi};N5;qual1;qual1;7.369058609008789;3353.4085688591003
mdp;\benchmark{phi};N6;qual1;qual1;328.94128155708313;28800
mdp;\benchmark{phi};N4;qual2;qual2;1.1517319679260254;20.56120491027832
mdp;\benchmark{phi};N5;qual2;qual2;9.117286920547485;2498.157102584839
mdp;\benchmark{phi};N6;qual2;qual2;372.4621469974518;28800
mdp;\benchmark{phi};N4;quant;quant;1.10807466506958;15.693715572357178
mdp;\benchmark{phi};N5;quant;quant;8.991650104522705;14400
mdp;\benchmark{phi};N6;quant;quant;373.2518901824951;28800
mdp;\benchmark{res};M05C05;pareto;pareto;1.6426360607147217;2.3120269775390625
mdp;\benchmark{res};M15C15;pareto;pareto;711.7735664844513;14400
mdp;\benchmark{res};M20C20;pareto;pareto;299.0673477649689;14400
mdp;\benchmark{res};M05C05;qual1;qual1;0.9706854820251465;2.5297369956970215
mdp;\benchmark{res};M15C15;qual1;qual1;702.8557708263397;14400
mdp;\benchmark{res};M20C20;qual1;qual1;95.62570595741272;14400
mdp;\benchmark{res};M05C05;qual2;qual2;0.9546535015106201;2.3206639289855957
mdp;\benchmark{res};M15C15;qual2;qual2;11.915037393569946;14400
mdp;\benchmark{res};M20C20;qual2;qual2;97.86053609848022;14400
mdp;\benchmark{res};M05C05;quant;quant;0.9772365093231201;2.4385151863098145
mdp;\benchmark{res};M15C15;quant;quant;715.0141458511353;14400
mdp;\benchmark{res};M20C20;quant;quant;216.19142961502075;14400
mdp;\benchmark{sen};N2;pareto;pareto;3.4064083099365234;230400
mdp;\benchmark{sen};N3;pareto;pareto;273.5978364944458;230400
mdp;\benchmark{sen};N4;pareto;pareto;14400;28800
mdp;\benchmark{sen};N2;qual1;qual1;1.526432991027832;8.639812707901001
mdp;\benchmark{sen};N3;qual1;qual1;94.85171318054199;1556.2772150039673
mdp;\benchmark{sen};N4;qual1;qual1;5804.579298734665;28800
mdp;\benchmark{sen};N2;qual2;qual2;1.2688310146331787;8.381505250930786
mdp;\benchmark{sen};N3;qual2;qual2;89.69979190826416;2002.772959470749
mdp;\benchmark{sen};N4;qual2;qual2;5334.975708246231;28800
mdp;\benchmark{sen};N2;quant;quant;1.6494731903076172;6.301670074462891
mdp;\benchmark{sen};N3;quant;quant;117.12824940681458;1094.0638847351074
mdp;\benchmark{sen};N4;quant;quant;6353.860513687134;28800
mdp;\benchmark{vir};N2;pareto;pareto;0.12137651443481445;1.4691226482391357
mdp;\benchmark{vir};N3;pareto;pareto;1.3010075092315674;29.3338406085968
mdp;\benchmark{vir};N4;pareto;pareto;28800;28800
mdp;\benchmark{vir};N2;qual1;qual1;0.13448810577392578;1.459549903869629
mdp;\benchmark{vir};N3;qual1;qual1;1.1041734218597412;7.409906625747681
mdp;\benchmark{vir};N4;qual1;qual1;28800;28800
mdp;\benchmark{vir};N2;qual2;qual2;0.16565418243408203;1.4032914638519287
mdp;\benchmark{vir};N3;qual2;qual2;1.1164579391479492;14.580212831497192
mdp;\benchmark{vir};N4;qual2;qual2;28800;28800
mdp;\benchmark{vir};N2;quant;quant;0.13568592071533203;1.4490535259246826
mdp;\benchmark{vir};N3;quant;quant;1.3350024223327637;4.068342208862305
mdp;\benchmark{vir};N4;quant;quant;28800;28800

